Grid Labeling: Crowdsourcing Task-Specific Importance from Visualizations

Knowing where people look in visualizations is key to effective design. Yet, existing research primarily focuses on free-viewing-based saliency models - although visual attention is inherently task-dependent. Collecting task-relevant importance data remains a resource-intensive challenge. To address this, we introduce Grid Labeling - a novel annotation method for collecting task-specific importance data to enhance saliency prediction models. Grid Labeling dynamically segments visualizations into Adaptive Grids, enabling efficient, low-effort annotation while adapting to visualization structure. We conducted a human subject study comparing Grid Labeling with existing annotation methods, ImportAnnots, and BubbleView across multiple metrics. Results show that Grid Labeling produces the least noisy data and the highest inter-participant agreement with fewer participants while requiring less physical (e.g., clicks/mouse movements) and cognitive effort. An interactive demo is available at https://jangsus1.github.io/Grid-Labeling.

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


